BoSSS: a package for multigrid extended discontinuous Galerkin methods

The software package BoSSS serves the discretization of (steady-state or time-dependent) partial differential equations with discontinuous coefficients and/or time-dependent domains by means of an eXtended Discontinuous Galerkin (XDG, resp. DG) method, aka. cut-cell DG, aka. unfitted DG. This work consists of two major parts: First, the XDG method is introduced and a formal notation is developed, which captures important numerical details such as cell-agglomeration and a multigrid framework. In the second part, iterative solvers for extended DG systems are presented and their performance is evaluated.

==> figures/AggregationMap.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AggregationMap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{629.02772067bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25588364)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{AggregationMap.pdf}}%
    \put(0.0052567,0.04698743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{j}$\end{tabular}}}}%
    \put(0.31944822,0.04696123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{l}$\end{tabular}}}}%
    \put(0.12093269,0.14589592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{AggregationMap.pdf}}%
    \put(0.51795083,0.00265266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathfrak{I}(t)$\end{tabular}}}}%
    \put(0.51437423,0.20122416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{j,\mathfrak{A}}$\end{tabular}}}}%
    \put(0.82378404,0.04846891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{l,\mathfrak{B}}$\end{tabular}}}}%
    \put(0.73522149,0.24380522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{l,\mathfrak{A}}$\end{tabular}}}}%
    \put(0.66858037,0.00374928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{j,\mathfrak{B}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/DOFvsGrid.pdf_tex <==
\documentclass[preprint,12pt]{elsarticle}
\begin{document}
	\begin{tabular}{l||c|c|c|c|c|c|c|c}
		 &\multicolumn{ 8}{|c}{grid resolution}\\
		 %\cline{2-9}
		 & $2^3$ &	$4^3$ &	$8^3$	 & $16^3$ &	$24^3$ &	$32^3$ &	$48^3$ & $64^3$ \\
		 %\cline{2-9}
	 	 %& 8 &	64 &	512	 & 4096 &	13824 &	32768 &	110592 & 262144 \\
	 	 \hline \hline
		$p=2$ & 160	& 880  & 5920  &	43840 &	145200	 &339040 &	1134560	 & 2671600 \\
		\hline
		$p=3$ & 320	& 1760	& 11840	 &87680 &	290400 &	678080	 & 2269120 &	\\
		\hline
		$p=5$ & 896	& 4928	& 33152 &	245504 &	813120  &  &  &  \\
	\end{tabular}
\end{document}

